The massive Thirring / sine-Gordon model with non-zero current density

This paper determines the zero-temperature equation of state for the massive Thirring / sine-Gordon model. This demonstrates recently derived model-independent upper and lower bounds on the zero-temperature equation of state with fixed number density from systems with a non-zero current density. That approach is potentially valuable as Monte Carlo calculations with a current density avoid the sign problem in the Euclidean formulation. An advantage to illustrating these bounds in the massive Thirring / sine-Gordon model is that the relevant calculations with both a number density and a current density can be done using a Bethe ansatz. For this model, optimal bounds constrain the energy density as a function of number density by a factor of two from above and below at high densities for all choices of couplings. The lower bound becomes exact at low densities, while the upper bound approaches the worst constraint of a factor of 4.90.

==> data_j_kappa_0_001.json <==
{"kappa": 0.001, "N": [50, 50, 50, 50, 50, 50, 100, 100, 100, 100, 100, 100, 500, 500, 500, 500, 1000, 1000, 1000, 1000, 1000, 1500, 1500, 1500, 1500, 2000, 2000, 2000, 2000, 2000, 2000, 2000, 2500, 2500], "Lagrange_multipliers": [2.0000000000316227, 2.000000000153361, 2.0000000007437526, 2.0000000036069725, 2.0000000174927117, 2.00000008483429, 2.000000411420298, 2.000001995262315, 2.0000096764105373, 2.0000469276245934, 2.0002275845926074, 2.0011037155032025, 2.0053526818228473, 2.025958865861264, 2.1258925411794167, 2.233572146909012, 2.4333532971896594, 2.8040131611167856, 3.491709345333744, 4.767612370754227, 7.134832907437553, 11.526807029019821, 19.675366229876733, 34.79362859020883, 62.84298690766427, 114.88378916846895, 211.43662539726773, 390.5739518570976, 722.9327202223529, 1339.5677515263365, 2483.6289228368264, 4606.239376758784, 8544.381193020134, 15850.93192461114], "current_densities": [2.5213682256549796e-06, 5.516517823089547e-06, 1.196099113271928e-05, 2.549244337031653e-05, 5.253500701173608e-05, 0.00010136883901902645, 0.00017552241009092523, 0.00026392585294871316, 0.0003482598045593026, 0.0004248097357057323, 0.0005028256740999296, 0.0005937247600533976, 0.0007125252494364472, 0.0008876152172146348, 0.0012021632599642908, 0.001414068378634561, 0.0017307879852221397, 0.002227063027139194, 0.0030436195778942854, 0.004440022818418554, 0.006902090144990524, 0.01135653818941114, 0.01949310056454288, 0.03449090621258723, 0.06223176890947783, 0.11377684796985658, 0.2091940871340988, 0.3861077146168164, 0.7141441932783604, 1.3224046252912296, 2.450268983325798, 4.541596878994629, 8.434392823907443, 15.639814765017675], "energy_densities": [5.042736451336531e-06, 1.1033035646461053e-05, 2.392198226840377e-05, 5.0984886771283254e-05, 0.0001050700143298004, 0.00020273768090473386, 0.0003510448442670766, 0.0005278518823562293, 0.0006965207688387132, 0.0008496268413295487, 0.0010056978590320634, 0.0011877383945554367, 0.001426832913298484, 0.0017865266363435491, 0.002483718232657907, 0.0030086762016212913, 0.0038933721452533926, 0.005547898578121395, 0.00903499674411034, 0.017314045001464867, 0.039250151584723156, 0.10303034208506177, 0.3005325682513766, 0.9397182882253072, 3.0638116592438305, 10.24920372746367, 34.69761378971529, 118.3285503779489, 405.1405850677045, 1390.1216441999484, 4775.282933024367, 16413.896739361677, 56562.726357926025, 194555.0148481942], "T_zz_densities": [2.5213682257081326e-06, 5.5165178236564145e-06, 1.1960991138691889e-05, 2.549244343253328e-05, 5.2535007644776655e-05, 0.00010136884517259857, 0.0001755224659796016, 0.0002639263255735786, 0.00034826358459619493, 0.000424837577996989, 0.0005030076944631122, 0.0005948029100799567, 0.0007185720998037664, 0.0009210837109412609, 0.0013951312415369916, 0.001809634376356843, 0.0025698937356207416, 0.004090965297851279, 0.007443539657951816, 0.015600058824267023, 0.03743872122263559, 0.10115141044422415, 0.29861843459241266, 0.9377940942863228, 3.0618962365802083, 10.247308857888463, 34.69575195191975, 118.32673034771591, 405.13881451986254, 1390.1199302102373, 4775.281282035589, 16413.895157467832, 56562.72498243273, 194555.01342347552]}

==> data_j_kappa_0_99.json <==
{"kappa": 0.99, "N": [50, 50, 50, 50, 50, 50, 100, 100, 100, 100, 100, 100, 500, 500, 500, 500, 1000, 1000, 1000, 1000, 1000, 1500, 1500, 1500, 1500, 2000, 2000, 2000, 2000, 2000, 2000, 2000, 2500, 2500], "Lagrange_multipliers": [2.0000000000316227, 2.000000000153361, 2.0000000007437526, 2.0000000036069725, 2.0000000174927117, 2.00000008483429, 2.000000411420298, 2.000001995262315, 2.0000096764105373, 2.0000469276245934, 2.0002275845926074, 2.0011037155032025, 2.0053526818228473, 2.025958865861264, 2.1258925411794167, 2.233572146909012, 2.4333532971896594, 2.8040131611167856, 3.491709345333744, 4.767612370754227, 7.134832907437553, 11.526807029019821, 19.675366229876733, 34.79362859020883, 62.84298690766427, 114.88378916846895, 211.43662539726773, 390.5739518570976, 722.9327202223529, 1339.5677515263365, 2483.6289228368264, 4606.239376758784, 8544.381193020134, 15850.93192461114], "current_densities": [2.5314223554299115e-06, 5.574709060511246e-06, 1.2276635060514867e-05, 2.703562872158617e-05, 5.95379036994337e-05, 0.0001311144336998221, 0.0002887402124860987, 0.0006358631816760448, 0.0014002931837659126, 0.0030837075011535095, 0.006791002824257343, 0.014957219480938476, 0.032967887791242226, 0.0729457753458397, 0.1644251967715077, 0.2294606426273167, 0.32605870267974113, 0.4765071908739331, 0.7239898598336615, 1.1520707972579254, 1.9195977604601293, 3.323590394286999, 5.914935507226256, 10.714360058969111, 19.613803251591275, 36.12212264373049, 66.74853508084453, 123.56927165533969, 228.98943499543623, 424.57771413054536, 787.457645114832, 1460.7187449183803, 2709.8391952791503, 5027.368478678947], "energy_densities": [5.062844710886507e-06, 1.1149418121307472e-05, 2.4553270124073327e-05, 5.4071257475677915e-05, 0.00011907580774602719, 0.00026222887110731083, 0.0005774804645700619, 0.0012717267862568733, 0.0028005908841413608, 0.006167463239748217, 0.013582520847624818, 0.029919943013426525, 0.06599466064364312, 0.14652599214366138, 0.33591564157472076, 0.477547915689959, 0.7026777421192589, 1.0961131068142744, 1.8743046739940672, 3.6414347290102156, 8.210910642653426, 21.32362964281931, 61.802545802634256, 192.69787569725176, 627.8037448772264, 2097.0423472095954, 7101.834772030936, 24232.00129519309, 83017.44256368307, 285036.16628064157, 979812.6851877599, 3370251.7485921215, 11596594.487959111, 39909732.030166015], "T_zz_densities": [2.5314223554832098e-06, 5.574709061082377e-06, 1.2276635066603364e-05, 2.703562878658517e-05, 5.9537904393716956e-05, 0.0001311144411151842, 0.00028874029168190595, 0.0006358640274872139, 0.0014003022170203203, 0.003083803976164453, 0.006792033186868403, 0.014968224755421606, 0.03308548847186169, 0.07420537376941529, 0.17807046831560783, 0.26446622695668215, 0.41692316123498374, 0.7169602725115337, 1.3791252070602675, 3.0082155482805186, 7.4209688972669055, 20.363148433081708, 60.66252141748423, 191.37299998607327, 626.2911732974246, 2095.3407042233384, 7099.943516239724, 24229.920384443205, 83015.17226903973, 285033.70711976953, 979810.0378169307, 3370248.913876938, 11596591.46664663, 39909728.82314761]}

==> data_n_kappa_0_001.json <==
{"kappa": 0.001, "N": [100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 500, 1000, 1000, 1000, 1000, 1000, 1500, 1500, 1500, 1500, 1500, 2000, 2000, 2000, 2000], "Fermi_rapidities": [1e-05, 2.1309410153667955e-05, 4.540909610972479e-05, 9.676410537094536e-05, 0.00020619860095022192, 0.00043939705607607906, 0.0009363292088239417, 0.001995262314968879, 0.0042517863033828904, 0.009060305822453379, 0.019306977288832496, 0.04114202978752843, 0.08767123872968687, 0.18682223847710366, 0.3981071705534972, 0.5411695265464637, 0.7356422544596413, 1.0, 1.3593563908785256, 1.8478497974222907, 2.51188643150958, 3.3496543915782766, 4.466835921509632, 5.956621435290104, 7.943282347242813, 10.592537251772887, 14.12537544622754, 18.836490894898002, 25.118864315095795], "number_densities": [3.1443662013143784e-06, 6.594601688588854e-06, 1.3592097562402636e-05, 2.706827394930903e-05, 5.073265567787771e-05, 8.60759236188304e-05, 0.000128334692319657, 0.0001692076503356782, 0.00020620730637310942, 0.00024302485818596714, 0.00028454271935310013, 0.00033619141639341867, 0.0004059694746190473, 0.0005095832416092957, 0.0006992717156542222, 0.0008287483546951611, 0.001023710280214857, 0.0013449180667117037, 0.0019316551774454516, 0.0031465036016257537, 0.006116913599501614, 0.014110163694899008, 0.043002142479529666, 0.19003358466958944, 1.378794796782953, 19.500989041236195, 663.3315476095747, 73207.01822897977, 38818216.614962906], "energy_densities": [3.1443662013667767e-06, 6.59460168908791e-06, 1.3592097567073639e-05, 2.706827399155065e-05, 5.073265603740559e-05, 8.607592639008268e-05, 0.00012833471115512166, 0.000169207765606482, 0.00020620798542882922, 0.00024302883420213343, 0.00028456567160368767, 0.0003363221659066068, 0.0004067169830735051, 0.000514011434168342, 0.000729100865050693, 0.0008977385719340467, 0.001193605840544309, 0.0018021664584147064, 0.0033237708111858635, 0.008194640019600826, 0.029876705538177884, 0.15751566983986323, 1.4627739707577858, 28.637296625491572, 1512.5930992338192, 302576.9652581957, 351481154.58269954, 4300736525048.723, 1.2157791012439946e+18], "pressure_densities": [1.0479763980614315e-16, 9.981168274044245e-16, 9.34198060238107e-15, 8.44832210759199e-14, 7.190557562138207e-13, 5.542504390358024e-12, 3.767092440162909e-11, 2.3054146833409642e-10, 1.358107621401137e-09, 7.951926600466767e-09, 4.590162569158444e-08, 2.614211410892526e-07, 1.4929510345025484e-06, 8.799998744885505e-06, 5.7954877415526487e-05, 0.0001309006620062138, 0.00030938753007581457, 0.0007787781061921105, 0.002148344814296633, 0.00687381929144835, 0.028437190656518875, 0.15600573214802835, 1.4612293740727682, 28.6357413320995, 1512.5915443763824, 302576.9637028027, 351481154.58114845, 4300736525048.721, 1.2157791012439946e+18]}

==> data_n_kappa_0_99.json <==
{"kappa": 0.99, "N": [100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 100, 500, 1000, 1000, 1000, 1000, 1000, 1500, 1500, 1500, 1500, 1500, 2000, 2000, 2000, 2000], "Fermi_rapidities": [1e-05, 2.1309410153667955e-05, 4.540909610972479e-05, 9.676410537094536e-05, 0.00020619860095022192, 0.00043939705607607906, 0.0009363292088239417, 0.001995262314968879, 0.0042517863033828904, 0.009060305822453379, 0.019306977288832496, 0.04114202978752843, 0.08767123872968687, 0.18682223847710366, 0.3981071705534972, 0.5411695265464637, 0.7356422544596413, 1.0, 1.3593563908785256, 1.8478497974222907, 2.51188643150958, 3.072557365267447, 3.758374042884442, 4.597269885308723, 5.623413251903491, 6.878599123088078, 8.413951416451951, 10.292005271944285, 12.589254117941675], "number_densities": [3.18309886107902e-06, 6.78299591748417e-06, 1.4454164202620635e-05, 3.08009713393442e-05, 6.563505331945034e-05, 0.00013986442984131973, 0.00029804288031922126, 0.0006351113388585161, 0.0013533810626443325, 0.002883971995964576, 0.006145712369958557, 0.013098298942514833, 0.027936311634443878, 0.05978576146555384, 0.12996821503257422, 0.18055613800004766, 0.25542524925776966, 0.37326671949527956, 0.5772875340427971, 0.9819222712653178, 1.9426757301273216, 3.4181546832610494, 6.796973928290562, 15.733638827019451, 43.905044619700696, 154.04218004226635, 715.2124976364446, 4678.0357738778075, 46531.39084871703], "energy_densities": [3.183098861132072e-06, 6.782995917997521e-06, 1.4454164207588017e-05, 3.080097138737468e-05, 6.563505378456073e-05, 0.00013986443434191884, 0.00029804292386887587, 0.0006351117602625212, 0.0013533851403214625, 0.002884011453670393, 0.006146094207930111, 0.01310199526442353, 0.027972149630069956, 0.06013576638983099, 0.13350100794290992, 0.18984171812364278, 0.28074215702259264, 0.4468249714184449, 0.8149351804364988, 1.8906641434312927, 6.431397839328892, 19.005918214693313, 73.60147037672947, 391.6044252674958, 3044.192015895529, 37462.80190703797, 807567.2319291667, 34548950.96644566, 3418218637.504746], "pressure_densities": [1.06103295369799e-16, 1.0266990451148852e-15, 9.934761455694859e-15, 9.61328304485286e-14, 9.302207370983007e-13, 9.00119796005489e-12, 8.709929759796513e-11, 8.428075069035202e-10, 8.155332145202812e-09, 7.891443993703449e-08, 7.636332466882831e-07, 7.390767558860961e-06, 7.15934997983604e-05, 0.0006963743404307551, 0.006903551827148439, 0.01780714964720535, 0.04698234408470056, 0.12922257042275262, 0.3834660704198318, 1.3045925066691084, 5.635560159488406, 18.033385061715858, 72.4133882757342, 390.1536202263047, 3042.42130223644, 37460.64208991251, 807564.5994718727, 34548947.76078424, 3418218633.605252]}
